X-ray variability of the HMXB Cen X-3: evidence for inhomogeneous accretion flows

Cen X-3 is a compact high mass X-ray binary likely powered by Roche lobe overflow. We present a phase-resolved X-ray spectral and timing analysis of two pointed XMM-Newton observations. The first one took place during a normal state of the source, when it has a luminosity $L_{\rm X}\sim 10^{36}$ erg s$^{-1}$. This observation covered orbital phases $\phi= 0.00-0.37$, i.e. the egress from the eclipse. The egress lightcurve is highly structured, showing distinctive intervals. We argue that different intervals correspond to the emergence of different emitting structures. The lightcurve analysis enables us to estimate the size of such structures around the compact star, the most conspicuous of which has a size $\sim 0.3R_{*}$, of the order of the Roche lobe radius. During the egress, the equivalent width of Fe emission lines, from highly ionized species, decreases as the X-ray continuum grows. On the other hand, the equivalent width of the Fe K$\alpha$ line, from near neutral Fe, strengthens. This line is likely formed due to the X-ray illumination of the accretion stream. The second observation was taken when the source was 10 times X-ray brighter and covered the orbital phases $\phi= 0.36-0.80$. The X-ray lightcurve in the high state shows dips. These dips are not caused by absorption but can be due to instabilities in the accretion stream. The typical dip duration, of about 1000~s, is much longer than the timescale attributed to the accretion of the clumpy stellar wind of the massive donor star, but is similar to the viscous timescale at the inner radius of the accretion disk.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
